Energy-energy correlations at next-to-next-to-leading order

We develop further an approach to computing energy-energy correlations (EEC) directly from finite correlation functions. In this way, one completely avoids infrared divergences. In maximally supersymmetric Yang-Mills theory ($\mathcal{N}=4$ sYM), we derive a new, extremely simple formula relating the EEC to a triple discontinuity of a four-point correlation function. We use this formula to compute the EEC in $\mathcal{N}=4$ sYM at next-to-next-to-leading order in perturbation theory. Our result is given by a two-fold integral representation that is straightforwardly evaluated numerically. We find that some of the integration kernels are equivalent to those appearing in sunrise Feynman integrals, which evaluate to elliptic functions. Finally, we use the new formula to provide the expansion of the EEC in the back-to-back and collinear limits.

==> P1.txt <==
-(HPL[{0}, -z]^2*(HPL[{1}, z] - HPL[{1}, 1 - zb]) + 4*HPL[{0}, -z]*(-HPL[{2}, z] + HPL[{2}, 1 - zb]) + 2*HPL[{1}, zb]*(-(HPL[{1}, z]*HPL[{1}, 1 - zb]) + HPL[{0}, -z]*(-HPL[{1}, z] + HPL[{1}, 1 - zb]) + HPL[{2}, z] - HPL[{2}, 1 - zb] + HPL[{1, 1}, z] + HPL[{1, 1}, 1 - zb]) + 2*(3*HPL[{3}, z] - 3*HPL[{3}, 1 - zb] + HPL[{1}, 1 - zb]*HPL[{1, 1}, z] - HPL[{1}, z]*(HPL[{2}, 1 - zb] + HPL[{1, 1}, 1 - zb]) + HPL[{1, 2}, 1 - zb] + HPL[{2, 1}, z] + HPL[{2, 1}, 1 - zb] - HPL[{1, 1, 1}, z] + HPL[{1, 1, 1}, 1 - zb]))/8

==> P2.txt <==
-((2*Pi^2*HPL[{1}, 1 - zb])/3 + (2*Pi^2*HPL[{1}, zb])/3 + 2*HPL[{0}, -z]^2*(-HPL[{1}, z] - HPL[{1}, 1 - zb] + HPL[{1}, zb]) + 8*HPL[{1}, zb]*HPL[{2}, z] - 8*HPL[{1}, zb]*HPL[{2}, 1 - zb] - (4*HPL[{0}, -z]*(Pi^2 + 3*HPL[{1}, z]*HPL[{1}, 1 - zb] + 3*HPL[{1}, 1 - zb]*HPL[{1}, zb] - 6*HPL[{2}, z] + 6*HPL[{2}, 1 - zb]))/3 - 16*HPL[{3}, z] - 16*HPL[{3}, 1 - zb] - HPL[{1}, z]*((2*Pi^2)/3 + 8*HPL[{1}, 1 - zb]*HPL[{1}, zb] + 8*HPL[{2}, 1 - zb] - 4*HPL[{1, 1}, 1 - zb]) - 4*HPL[{1}, zb]*HPL[{1, 1}, 1 - zb] - 8*HPL[{1, 2}, z] + 4*HPL[{1, 1, 1}, 1 - zb])/8

==> fHPL.txt <==
(-120*Pi^2*zt^2 - 28*Pi^4*zt^2 + 240*Pi^2*zt^3 + 152*Pi^4*zt^3 - 240*Pi^2*zt^4 - 76*Pi^4*zt^4 - 120*Pi^2*zt^2*HPL[{0}, zt] - 36*Pi^4*zt^2*HPL[{0}, zt] + 480*Pi^2*zt^3*HPL[{0}, zt] + 44*Pi^4*zt^3*HPL[{0}, zt] - 240*Pi^2*zt^4*HPL[{0}, zt] + 16*Pi^4*zt^4*HPL[{0}, zt] - 180*zt^2*HPL[{0}, zt]^2 + 15*Pi^2*zt^2*HPL[{0}, zt]^2 + 360*zt^3*HPL[{0}, zt]^2 - 30*Pi^2*zt^3*HPL[{0}, zt]^2 - 180*zt^4*HPL[{0}, zt]^2 + 15*Pi^2*zt^4*HPL[{0}, zt]^2 - 45*Pi^4*zt*HPL[{1}, zt] - 480*Pi^2*zt^2*HPL[{1}, zt] + 105*Pi^4*zt^2*HPL[{1}, zt] + 660*Pi^2*zt^3*HPL[{1}, zt] + 8*Pi^4*zt^3*HPL[{1}, zt] - 240*Pi^2*zt^4*HPL[{1}, zt] - 23*Pi^4*zt^4*HPL[{1}, zt] + 720*zt^2*HPL[{2}, zt] + 960*Pi^2*zt^2*HPL[{2}, zt] - 1440*zt^3*HPL[{2}, zt] - 1200*Pi^2*zt^3*HPL[{2}, zt] + 1440*zt^4*HPL[{2}, zt] + 600*Pi^2*zt^4*HPL[{2}, zt] - 1080*zt^2*HPL[{3}, zt] - 30*Pi^2*zt^2*HPL[{3}, zt] + 1440*zt^3*HPL[{3}, zt] + 720*Pi^2*zt^3*HPL[{3}, zt] - 720*zt^4*HPL[{3}, zt] - 510*Pi^2*zt^4*HPL[{3}, zt] + 6120*zt^2*HPL[{4}, zt] - 13320*zt^3*HPL[{4}, zt] + 6480*zt^4*HPL[{4}, zt] + 360*zt^2*HPL[{5}, zt] - 1080*zt^3*HPL[{5}, zt] + 720*zt^4*HPL[{5}, zt] + 240*Pi^2*zt^(3/2)*HPL[{plus}, Sqrt[zt]] - 480*Pi^2*zt^(5/2)*HPL[{plus}, Sqrt[zt]] + 240*Pi^2*zt^(7/2)*HPL[{plus}, Sqrt[zt]] - 360*zt^2*HPL[{0, 0}, zt] + 90*Pi^2*zt^2*HPL[{0, 0}, zt] + 1440*zt^3*HPL[{0, 0}, zt] - 180*Pi^2*zt^3*HPL[{0, 0}, zt] - 1080*zt^4*HPL[{0, 0}, zt] + 90*Pi^2*zt^4*HPL[{0, 0}, zt] + 480*Pi^2*zt^(3/2)*HPL[{0, plus}, Sqrt[zt]] - 960*Pi^2*zt^(5/2)*HPL[{0, plus}, Sqrt[zt]] + 480*Pi^2*zt^(7/2)*HPL[{0, plus}, Sqrt[zt]] + 720*zt*HPL[{1, 0}, zt] + 240*Pi^2*zt*HPL[{1, 0}, zt] - 3600*zt^2*HPL[{1, 0}, zt] - 840*Pi^2*zt^2*HPL[{1, 0}, zt] + 4320*zt^3*HPL[{1, 0}, zt] + 600*Pi^2*zt^3*HPL[{1, 0}, zt] - 1440*zt^4*HPL[{1, 0}, zt] - 120*Pi^2*zt^4*HPL[{1, 0}, zt] - 720*zt*HPL[{1, 1}, zt] + 240*Pi^2*zt*HPL[{1, 1}, zt] + 2880*zt^2*HPL[{1, 1}, zt] + 60*Pi^2*zt^2*HPL[{1, 1}, zt] - 3600*zt^3*HPL[{1, 1}, zt] - 420*Pi^2*zt^3*HPL[{1, 1}, zt] + 1440*zt^4*HPL[{1, 1}, zt] + 360*Pi^2*zt^4*HPL[{1, 1}, zt] - 2160*zt*HPL[{1, 2}, zt] - 540*Pi^2*zt*HPL[{1, 2}, zt] + 4320*zt^2*HPL[{1, 2}, zt] + 870*Pi^2*zt^2*HPL[{1, 2}, zt] - 1080*zt^3*HPL[{1, 2}, zt] + 480*Pi^2*zt^3*HPL[{1, 2}, zt] - 720*zt^4*HPL[{1, 2}, zt] - 450*Pi^2*zt^4*HPL[{1, 2}, zt] + 1440*zt*HPL[{1, 3}, zt] - 360*zt^2*HPL[{1, 3}, zt] - 5400*zt^3*HPL[{1, 3}, zt] + 3600*zt^4*HPL[{1, 3}, zt] - 3240*zt*HPL[{1, 4}, zt] + 2880*zt^2*HPL[{1, 4}, zt] - 2160*zt^3*HPL[{1, 4}, zt] + 1080*zt^4*HPL[{1, 4}, zt] + 1080*zt^2*HPL[{2, 0}, zt] - 180*Pi^2*zt^2*HPL[{2, 0}, zt] - 4680*zt^3*HPL[{2, 0}, zt] + 180*Pi^2*zt^3*HPL[{2, 0}, zt] + 2880*zt^4*HPL[{2, 0}, zt] - 180*Pi^2*zt^4*HPL[{2, 0}, zt] + 2520*zt^2*HPL[{2, 1}, zt] + 150*Pi^2*zt^2*HPL[{2, 1}, zt] - 4680*zt^3*HPL[{2, 1}, zt] + 420*Pi^2*zt^3*HPL[{2, 1}, zt] + 2160*zt^4*HPL[{2, 1}, zt] - 510*Pi^2*zt^4*HPL[{2, 1}, zt] + 7920*zt^2*HPL[{2, 2}, zt] - 20160*zt^3*HPL[{2, 2}, zt] + 9360*zt^4*HPL[{2, 2}, zt] - 4680*zt^2*HPL[{2, 3}, zt] + 6480*zt^3*HPL[{2, 3}, zt] - 2520*zt^4*HPL[{2, 3}, zt] - 2880*zt^2*HPL[{3, 0}, zt] + 10080*zt^3*HPL[{3, 0}, zt] - 5040*zt^4*HPL[{3, 0}, zt] + 3600*zt^2*HPL[{3, 1}, zt] - 6480*zt^3*HPL[{3, 1}, zt] + 2880*zt^4*HPL[{3, 1}, zt] - 2700*zt^2*HPL[{3, 2}, zt] + 2880*zt^3*HPL[{3, 2}, zt] - 180*zt^4*HPL[{3, 2}, zt] + 1620*zt^2*HPL[{4, 0}, zt] - 1440*zt^3*HPL[{4, 0}, zt] + 900*zt^4*HPL[{4, 0}, zt] + 1620*zt^2*HPL[{4, 1}, zt] - 2520*zt^3*HPL[{4, 1}, zt] + 1620*zt^4*HPL[{4, 1}, zt] + 840*Pi^2*zt^(3/2)*HPL[{minus, plus}, Sqrt[zt]] - 1680*Pi^2*zt^(5/2)*HPL[{minus, plus}, Sqrt[zt]] + 840*Pi^2*zt^(7/2)*HPL[{minus, plus}, Sqrt[zt]] - 480*Pi^2*zt^(3/2)*HPL[{plus, 0}, Sqrt[zt]] + 960*Pi^2*zt^(5/2)*HPL[{plus, 0}, Sqrt[zt]] - 480*Pi^2*zt^(7/2)*HPL[{plus, 0}, Sqrt[zt]] - 840*Pi^2*zt^(3/2)*HPL[{plus, minus}, Sqrt[zt]] + 1680*Pi^2*zt^(5/2)*HPL[{plus, minus}, Sqrt[zt]] - 840*Pi^2*zt^(7/2)*HPL[{plus, minus}, Sqrt[zt]] - 360*Pi^2*zt*HPL[{plus, plus}, Sqrt[zt]] + 240*Pi^2*zt^2*HPL[{plus, plus}, Sqrt[zt]] + 600*Pi^2*zt^3*HPL[{plus, plus}, Sqrt[zt]] - 480*Pi^2*zt^4*HPL[{plus, plus}, Sqrt[zt]] + 2880*zt^(3/2)*HPL[{0, plus, 0}, Sqrt[zt]] - 5760*zt^(5/2)*HPL[{0, plus, 0}, Sqrt[zt]] + 2880*zt^(7/2)*HPL[{0, plus, 0}, Sqrt[zt]] + 600*Pi^2*zt^2*HPL[{0, plus, plus}, Sqrt[zt]] - 1680*Pi^2*zt^3*HPL[{0, plus, plus}, Sqrt[zt]] + 1080*Pi^2*zt^4*HPL[{0, plus, plus}, Sqrt[zt]] - 180*Pi^2*zt*HPL[{1, 0, 0}, zt] + 360*zt^2*HPL[{1, 0, 0}, zt] + 360*Pi^2*zt^2*HPL[{1, 0, 0}, zt] - 360*zt^3*HPL[{1, 0, 0}, zt] - 60*Pi^2*zt^3*HPL[{1, 0, 0}, zt] - 60*Pi^2*zt^4*HPL[{1, 0, 0}, zt] - 720*zt*HPL[{1, 1, 0}, zt] + 180*Pi^2*zt*HPL[{1, 1, 0}, zt] + 4320*zt^2*HPL[{1, 1, 0}, zt] - 420*Pi^2*zt^2*HPL[{1, 1, 0}, zt] - 6480*zt^3*HPL[{1, 1, 0}, zt] + 360*Pi^2*zt^3*HPL[{1, 1, 0}, zt] + 2880*zt^4*HPL[{1, 1, 0}, zt] - 240*Pi^2*zt^4*HPL[{1, 1, 0}, zt] - 1440*zt*HPL[{1, 1, 1}, zt] - 60*Pi^2*zt*HPL[{1, 1, 1}, zt] + 5040*zt^2*HPL[{1, 1, 1}, zt] + 150*Pi^2*zt^2*HPL[{1, 1, 1}, zt] - 5760*zt^3*HPL[{1, 1, 1}, zt] + 540*Pi^2*zt^3*HPL[{1, 1, 1}, zt] + 2160*zt^4*HPL[{1, 1, 1}, zt] - 450*Pi^2*zt^4*HPL[{1, 1, 1}, zt] + 720*zt*HPL[{1, 1, 2}, zt] + 3960*zt^2*HPL[{1, 1, 2}, zt] - 12600*zt^3*HPL[{1, 1, 2}, zt] + 6480*zt^4*HPL[{1, 1, 2}, zt] - 5040*zt*HPL[{1, 1, 3}, zt] + 3240*zt^2*HPL[{1, 1, 3}, zt] + 3600*zt^3*HPL[{1, 1, 3}, zt] - 2160*zt^4*HPL[{1, 1, 3}, zt] - 5040*zt*HPL[{1, 2, 0}, zt] + 8280*zt^2*HPL[{1, 2, 0}, zt] - 360*zt^3*HPL[{1, 2, 0}, zt] - 2160*zt^4*HPL[{1, 2, 0}, zt] - 3600*zt*HPL[{1, 2, 1}, zt] + 9720*zt^2*HPL[{1, 2, 1}, zt] - 9000*zt^3*HPL[{1, 2, 1}, zt] + 2880*zt^4*HPL[{1, 2, 1}, zt] - 6120*zt*HPL[{1, 2, 2}, zt] + 3060*zt^2*HPL[{1, 2, 2}, zt] + 900*zt^4*HPL[{1, 2, 2}, zt] + 720*zt*HPL[{1, 3, 0}, zt] + 1260*zt^2*HPL[{1, 3, 0}, zt] + 360*zt^3*HPL[{1, 3, 0}, zt] - 540*zt^4*HPL[{1, 3, 0}, zt] - 2520*zt*HPL[{1, 3, 1}, zt] + 3060*zt^2*HPL[{1, 3, 1}, zt] - 1800*zt^3*HPL[{1, 3, 1}, zt] + 540*zt^4*HPL[{1, 3, 1}, zt] - 360*zt^2*HPL[{2, 0, 0}, zt] + 360*zt^3*HPL[{2, 0, 0}, zt] - 3600*zt^2*HPL[{2, 1, 0}, zt] + 7200*zt^3*HPL[{2, 1, 0}, zt] - 3600*zt^4*HPL[{2, 1, 0}, zt] + 5760*zt^2*HPL[{2, 1, 1}, zt] - 10080*zt^3*HPL[{2, 1, 1}, zt] + 4320*zt^4*HPL[{2, 1, 1}, zt] - 5580*zt^2*HPL[{2, 1, 2}, zt] + 7560*zt^3*HPL[{2, 1, 2}, zt] - 2340*zt^4*HPL[{2, 1, 2}, zt] + 2700*zt^2*HPL[{2, 2, 0}, zt] - 8280*zt^3*HPL[{2, 2, 0}, zt] + 5580*zt^4*HPL[{2, 2, 0}, zt] - 1620*zt^2*HPL[{2, 2, 1}, zt] - 1800*zt^3*HPL[{2, 2, 1}, zt] + 3060*zt^4*HPL[{2, 2, 1}, zt] - 720*zt^2*HPL[{3, 0, 0}, zt] + 1080*zt^3*HPL[{3, 0, 0}, zt] - 720*zt^4*HPL[{3, 0, 0}, zt] + 180*zt^2*HPL[{3, 1, 0}, zt] - 360*zt^3*HPL[{3, 1, 0}, zt] + 180*zt^4*HPL[{3, 1, 0}, zt] - 720*zt^2*HPL[{3, 1, 1}, zt] + 1440*zt^3*HPL[{3, 1, 1}, zt] + 720*zt^4*HPL[{3, 1, 1}, zt] + 4320*zt^(3/2)*HPL[{minus, plus, 0}, Sqrt[zt]] - 8640*zt^(5/2)*HPL[{minus, plus, 0}, Sqrt[zt]] + 4320*zt^(7/2)*HPL[{minus, plus, 0}, Sqrt[zt]] + 180*Pi^2*zt*HPL[{minus, plus, plus}, Sqrt[zt]] + 60*Pi^2*zt^2*HPL[{minus, plus, plus}, Sqrt[zt]] - 660*Pi^2*zt^3*HPL[{minus, plus, plus}, Sqrt[zt]] + 420*Pi^2*zt^4*HPL[{minus, plus, plus}, Sqrt[zt]] + 2880*zt^(3/2)*HPL[{plus, 0, 0}, Sqrt[zt]] - 5760*zt^(5/2)*HPL[{plus, 0, 0}, Sqrt[zt]] + 2880*zt^(7/2)*HPL[{plus, 0, 0}, Sqrt[zt]] + 5760*zt^(3/2)*HPL[{plus, 0, minus}, Sqrt[zt]] - 11520*zt^(5/2)*HPL[{plus, 0, minus}, Sqrt[zt]] + 5760*zt^(7/2)*HPL[{plus, 0, minus}, Sqrt[zt]] - 120*Pi^2*zt*HPL[{plus, 0, plus}, Sqrt[zt]] + 360*Pi^2*zt^3*HPL[{plus, 0, plus}, Sqrt[zt]] - 240*Pi^2*zt^4*HPL[{plus, 0, plus}, Sqrt[zt]] - 4320*zt^(3/2)*HPL[{plus, minus, 0}, Sqrt[zt]] + 8640*zt^(5/2)*HPL[{plus, minus, 0}, Sqrt[zt]] - 4320*zt^(7/2)*HPL[{plus, minus, 0}, Sqrt[zt]] - 180*Pi^2*zt*HPL[{plus, minus, plus}, Sqrt[zt]] - 60*Pi^2*zt^2*HPL[{plus, minus, plus}, Sqrt[zt]] + 660*Pi^2*zt^3*HPL[{plus, minus, plus}, Sqrt[zt]] - 420*Pi^2*zt^4*HPL[{plus, minus, plus}, Sqrt[zt]] - 1440*zt*HPL[{plus, plus, 0}, Sqrt[zt]] + 240*Pi^2*zt^2*HPL[{plus, plus, 0}, Sqrt[zt]] + 4320*zt^3*HPL[{plus, plus, 0}, Sqrt[zt]] - 480*Pi^2*zt^3*HPL[{plus, plus, 0}, Sqrt[zt]] - 2880*zt^4*HPL[{plus, plus, 0}, Sqrt[zt]] + 240*Pi^2*zt^4*HPL[{plus, plus, 0}, Sqrt[zt]] + 180*Pi^2*zt*HPL[{plus, plus, minus}, Sqrt[zt]] + 60*Pi^2*zt^2*HPL[{plus, plus, minus}, Sqrt[zt]] - 660*Pi^2*zt^3*HPL[{plus, plus, minus}, Sqrt[zt]] + 420*Pi^2*zt^4*HPL[{plus, plus, minus}, Sqrt[zt]] + 2880*zt^(3/2)*HPL[{0, 0, plus, 0}, Sqrt[zt]] - 5760*zt^(5/2)*HPL[{0, 0, plus, 0}, Sqrt[zt]] + 2880*zt^(7/2)*HPL[{0, 0, plus, 0}, Sqrt[zt]] + 5760*zt^(3/2)*HPL[{0, minus, plus, 0}, Sqrt[zt]] - 11520*zt^(5/2)*HPL[{0, minus, plus, 0}, Sqrt[zt]] + 5760*zt^(7/2)*HPL[{0, minus, plus, 0}, Sqrt[zt]] + 5760*zt^(3/2)*HPL[{0, plus, 0, minus}, Sqrt[zt]] - 11520*zt^(5/2)*HPL[{0, plus, 0, minus}, Sqrt[zt]] + 5760*zt^(7/2)*HPL[{0, plus, 0, minus}, Sqrt[zt]] - 5760*zt^(3/2)*HPL[{0, plus, minus, 0}, Sqrt[zt]] + 11520*zt^(5/2)*HPL[{0, plus, minus, 0}, Sqrt[zt]] - 5760*zt^(7/2)*HPL[{0, plus, minus, 0}, Sqrt[zt]] + 17280*zt^2*HPL[{0, plus, plus, 0}, Sqrt[zt]] - 34560*zt^3*HPL[{0, plus, plus, 0}, Sqrt[zt]] + 17280*zt^4*HPL[{0, plus, plus, 0}, Sqrt[zt]] + 360*zt*HPL[{1, 1, 0, 0}, zt] - 720*zt^2*HPL[{1, 1, 0, 0}, zt] + 360*zt^3*HPL[{1, 1, 0, 0}, zt] - 4680*zt*HPL[{1, 1, 1, 0}, zt] + 8640*zt^2*HPL[{1, 1, 1, 0}, zt] - 3240*zt^3*HPL[{1, 1, 1, 0}, zt] - 720*zt^4*HPL[{1, 1, 1, 0}, zt] - 4320*zt*HPL[{1, 1, 1, 1}, zt] + 12960*zt^2*HPL[{1, 1, 1, 1}, zt] - 12960*zt^3*HPL[{1, 1, 1, 1}, zt] + 4320*zt^4*HPL[{1, 1, 1, 1}, zt] - 7200*zt*HPL[{1, 1, 1, 2}, zt] + 3780*zt^2*HPL[{1, 1, 1, 2}, zt] + 3600*zt^3*HPL[{1, 1, 1, 2}, zt] - 1260*zt^4*HPL[{1, 1, 1, 2}, zt] + 720*zt*HPL[{1, 1, 2, 0}, zt] + 900*zt^2*HPL[{1, 1, 2, 0}, zt] - 5040*zt^3*HPL[{1, 1, 2, 0}, zt] + 4140*zt^4*HPL[{1, 1, 2, 0}, zt] - 4320*zt*HPL[{1, 1, 2, 1}, zt] + 3780*zt^2*HPL[{1, 1, 2, 1}, zt] - 1440*zt^3*HPL[{1, 1, 2, 1}, zt] + 1980*zt^4*HPL[{1, 1, 2, 1}, zt] - 540*zt*HPL[{1, 2, 0, 0}, zt] + 1080*zt^2*HPL[{1, 2, 0, 0}, zt] - 900*zt^3*HPL[{1, 2, 0, 0}, zt] + 180*zt*HPL[{1, 2, 1, 0}, zt] + 900*zt^2*HPL[{1, 2, 1, 0}, zt] - 540*zt^3*HPL[{1, 2, 1, 0}, zt] - 540*zt^4*HPL[{1, 2, 1, 0}, zt] - 5400*zt*HPL[{1, 2, 1, 1}, zt] + 4680*zt^2*HPL[{1, 2, 1, 1}, zt] + 360*zt^3*HPL[{1, 2, 1, 1}, zt] + 360*zt^4*HPL[{1, 2, 1, 1}, zt] - 360*zt^2*HPL[{2, 1, 0, 0}, zt] + 1080*zt^3*HPL[{2, 1, 0, 0}, zt] - 720*zt^4*HPL[{2, 1, 0, 0}, zt] + 2340*zt^2*HPL[{2, 1, 1, 0}, zt] - 7200*zt^3*HPL[{2, 1, 1, 0}, zt] + 4860*zt^4*HPL[{2, 1, 1, 0}, zt] - 2520*zt^2*HPL[{2, 1, 1, 1}, zt] - 720*zt^3*HPL[{2, 1, 1, 1}, zt] + 3240*zt^4*HPL[{2, 1, 1, 1}, zt] + 5760*zt^(3/2)*HPL[{minus, 0, plus, 0}, Sqrt[zt]] - 11520*zt^(5/2)*HPL[{minus, 0, plus, 0}, Sqrt[zt]] + 5760*zt^(7/2)*HPL[{minus, 0, plus, 0}, Sqrt[zt]] + 10800*zt^(3/2)*HPL[{minus, minus, plus, 0}, Sqrt[zt]] - 21600*zt^(5/2)*HPL[{minus, minus, plus, 0}, Sqrt[zt]] + 10800*zt^(7/2)*HPL[{minus, minus, plus, 0}, Sqrt[zt]] + 1440*zt^(3/2)*HPL[{minus, plus, 0, 0}, Sqrt[zt]] - 2880*zt^(5/2)*HPL[{minus, plus, 0, 0}, Sqrt[zt]] + 1440*zt^(7/2)*HPL[{minus, plus, 0, 0}, Sqrt[zt]] + 11520*zt^(3/2)*HPL[{minus, plus, 0, minus}, Sqrt[zt]] - 23040*zt^(5/2)*HPL[{minus, plus, 0, minus}, Sqrt[zt]] + 11520*zt^(7/2)*HPL[{minus, plus, 0, minus}, Sqrt[zt]] - 10800*zt^(3/2)*HPL[{minus, plus, minus, 0}, Sqrt[zt]] + 21600*zt^(5/2)*HPL[{minus, plus, minus, 0}, Sqrt[zt]] - 10800*zt^(7/2)*HPL[{minus, plus, minus, 0}, Sqrt[zt]] + 5040*zt*HPL[{minus, plus, plus, 0}, Sqrt[zt]] - 4320*zt^2*HPL[{minus, plus, plus, 0}, Sqrt[zt]] - 6480*zt^3*HPL[{minus, plus, plus, 0}, Sqrt[zt]] + 5760*zt^4*HPL[{minus, plus, plus, 0}, Sqrt[zt]] - 23040*zt^(3/2)*HPL[{plus, 0, 0, minus}, Sqrt[zt]] + 46080*zt^(5/2)*HPL[{plus, 0, 0, minus}, Sqrt[zt]] - 23040*zt^(7/2)*HPL[{plus, 0, 0, minus}, Sqrt[zt]] + 23040*zt^(3/2)*HPL[{plus, 0, minus, 0}, Sqrt[zt]] - 46080*zt^(5/2)*HPL[{plus, 0, minus, 0}, Sqrt[zt]] + 23040*zt^(7/2)*HPL[{plus, 0, minus, 0}, Sqrt[zt]] - 2880*zt*HPL[{plus, 0, plus, 0}, Sqrt[zt]] + 2880*zt^2*HPL[{plus, 0, plus, 0}, Sqrt[zt]] + 2880*zt^3*HPL[{plus, 0, plus, 0}, Sqrt[zt]] - 2880*zt^4*HPL[{plus, 0, plus, 0}, Sqrt[zt]] - 1440*zt^(3/2)*HPL[{plus, minus, 0, 0}, Sqrt[zt]] + 2880*zt^(5/2)*HPL[{plus, minus, 0, 0}, Sqrt[zt]] - 1440*zt^(7/2)*HPL[{plus, minus, 0, 0}, Sqrt[zt]] - 11520*zt^(3/2)*HPL[{plus, minus, 0, minus}, Sqrt[zt]] + 23040*zt^(5/2)*HPL[{plus, minus, 0, minus}, Sqrt[zt]] - 11520*zt^(7/2)*HPL[{plus, minus, 0, minus}, Sqrt[zt]] + 10800*zt^(3/2)*HPL[{plus, minus, minus, 0}, Sqrt[zt]] - 21600*zt^(5/2)*HPL[{plus, minus, minus, 0}, Sqrt[zt]] + 10800*zt^(7/2)*HPL[{plus, minus, minus, 0}, Sqrt[zt]] - 5040*zt*HPL[{plus, minus, plus, 0}, Sqrt[zt]] + 4320*zt^2*HPL[{plus, minus, plus, 0}, Sqrt[zt]] + 6480*zt^3*HPL[{plus, minus, plus, 0}, Sqrt[zt]] - 5760*zt^4*HPL[{plus, minus, plus, 0}, Sqrt[zt]] - 1440*zt*HPL[{plus, plus, 0, 0}, Sqrt[zt]] + 2880*zt^2*HPL[{plus, plus, 0, 0}, Sqrt[zt]] - 1440*zt^3*HPL[{plus, plus, 0, 0}, Sqrt[zt]] - 5760*zt*HPL[{plus, plus, 0, minus}, Sqrt[zt]] + 5760*zt^2*HPL[{plus, plus, 0, minus}, Sqrt[zt]] + 5760*zt^3*HPL[{plus, plus, 0, minus}, Sqrt[zt]] - 5760*zt^4*HPL[{plus, plus, 0, minus}, Sqrt[zt]] + 5040*zt*HPL[{plus, plus, minus, 0}, Sqrt[zt]] - 4320*zt^2*HPL[{plus, plus, minus, 0}, Sqrt[zt]] - 6480*zt^3*HPL[{plus, plus, minus, 0}, Sqrt[zt]] + 5760*zt^4*HPL[{plus, plus, minus, 0}, Sqrt[zt]] - 10800*zt^(3/2)*HPL[{plus, plus, plus, 0}, Sqrt[zt]] + 21600*zt^(5/2)*HPL[{plus, plus, plus, 0}, Sqrt[zt]] - 10800*zt^(7/2)*HPL[{plus, plus, plus, 0}, Sqrt[zt]] - 7200*zt^2*HPL[{0, 0, plus, plus, 0}, Sqrt[zt]] + 20160*zt^3*HPL[{0, 0, plus, plus, 0}, Sqrt[zt]] - 12960*zt^4*HPL[{0, 0, plus, plus, 0}, Sqrt[zt]] - 6480*zt^2*HPL[{0, minus, plus, plus, 0}, Sqrt[zt]] + 21600*zt^3*HPL[{0, minus, plus, plus, 0}, Sqrt[zt]] - 15120*zt^4*HPL[{0, minus, plus, plus, 0}, Sqrt[zt]] + 2880*zt^2*HPL[{0, plus, 0, plus, 0}, Sqrt[zt]] - 11520*zt^3*HPL[{0, plus, 0, plus, 0}, Sqrt[zt]] + 8640*zt^4*HPL[{0, plus, 0, plus, 0}, Sqrt[zt]] + 6480*zt^2*HPL[{0, plus, minus, plus, 0}, Sqrt[zt]] - 21600*zt^3*HPL[{0, plus, minus, plus, 0}, Sqrt[zt]] + 15120*zt^4*HPL[{0, plus, minus, plus, 0}, Sqrt[zt]] - 1440*zt^2*HPL[{0, plus, plus, 0, 0}, Sqrt[zt]] - 2880*zt^3*HPL[{0, plus, plus, 0, 0}, Sqrt[zt]] + 4320*zt^4*HPL[{0, plus, plus, 0, 0}, Sqrt[zt]] + 5760*zt^2*HPL[{0, plus, plus, 0, minus}, Sqrt[zt]] - 23040*zt^3*HPL[{0, plus, plus, 0, minus}, Sqrt[zt]] + 17280*zt^4*HPL[{0, plus, plus, 0, minus}, Sqrt[zt]] - 6480*zt^2*HPL[{0, plus, plus, minus, 0}, Sqrt[zt]] + 21600*zt^3*HPL[{0, plus, plus, minus, 0}, Sqrt[zt]] - 15120*zt^4*HPL[{0, plus, plus, minus, 0}, Sqrt[zt]] - 540*zt*HPL[{1, 1, 1, 0, 0}, zt] + 1440*zt^2*HPL[{1, 1, 1, 0, 0}, zt] - 900*zt^3*HPL[{1, 1, 1, 0, 0}, zt] + 180*zt*HPL[{1, 1, 1, 1, 0}, zt] + 1620*zt^2*HPL[{1, 1, 1, 1, 0}, zt] - 5940*zt^3*HPL[{1, 1, 1, 1, 0}, zt] + 4140*zt^4*HPL[{1, 1, 1, 1, 0}, zt] - 6480*zt*HPL[{1, 1, 1, 1, 1}, zt] + 5040*zt^2*HPL[{1, 1, 1, 1, 1}, zt] - 1440*zt^3*HPL[{1, 1, 1, 1, 1}, zt] + 2880*zt^4*HPL[{1, 1, 1, 1, 1}, zt] - 9360*zt*HPL[{minus, 0, plus, plus, 0}, Sqrt[zt]] + 7920*zt^2*HPL[{minus, 0, plus, plus, 0}, Sqrt[zt]] + 3600*zt^3*HPL[{minus, 0, plus, plus, 0}, Sqrt[zt]] - 2160*zt^4*HPL[{minus, 0, plus, plus, 0}, Sqrt[zt]] - 3240*zt*HPL[{minus, minus, plus, plus, 0}, Sqrt[zt]] + 1080*zt^2*HPL[{minus, minus, plus, plus, 0}, Sqrt[zt]] + 7560*zt^3*HPL[{minus, minus, plus, plus, 0}, Sqrt[zt]] - 5400*zt^4*HPL[{minus, minus, plus, plus, 0}, Sqrt[zt]] + 2160*zt*HPL[{minus, plus, 0, plus, 0}, Sqrt[zt]] - 1440*zt^2*HPL[{minus, plus, 0, plus, 0}, Sqrt[zt]] - 3600*zt^3*HPL[{minus, plus, 0, plus, 0}, Sqrt[zt]] + 2880*zt^4*HPL[{minus, plus, 0, plus, 0}, Sqrt[zt]] + 3240*zt*HPL[{minus, plus, minus, plus, 0}, Sqrt[zt]] - 1080*zt^2*HPL[{minus, plus, minus, plus, 0}, Sqrt[zt]] - 7560*zt^3*HPL[{minus, plus, minus, plus, 0}, Sqrt[zt]] + 5400*zt^4*HPL[{minus, plus, minus, plus, 0}, Sqrt[zt]] + 2160*zt*HPL[{minus, plus, plus, 0, 0}, Sqrt[zt]] - 3600*zt^2*HPL[{minus, plus, plus, 0, 0}, Sqrt[zt]] + 720*zt^3*HPL[{minus, plus, plus, 0, 0}, Sqrt[zt]] + 720*zt^4*HPL[{minus, plus, plus, 0, 0}, Sqrt[zt]] + 4320*zt*HPL[{minus, plus, plus, 0, minus}, Sqrt[zt]] - 2880*zt^2*HPL[{minus, plus, plus, 0, minus}, Sqrt[zt]] - 7200*zt^3*HPL[{minus, plus, plus, 0, minus}, Sqrt[zt]] + 5760*zt^4*HPL[{minus, plus, plus, 0, minus}, Sqrt[zt]] - 3240*zt*HPL[{minus, plus, plus, minus, 0}, Sqrt[zt]] + 1080*zt^2*HPL[{minus, plus, plus, minus, 0}, Sqrt[zt]] + 7560*zt^3*HPL[{minus, plus, plus, minus, 0}, Sqrt[zt]] - 5400*zt^4*HPL[{minus, plus, plus, minus, 0}, Sqrt[zt]] - 1440*zt*HPL[{plus, 0, 0, plus, 0}, Sqrt[zt]] + 1440*zt^2*HPL[{plus, 0, 0, plus, 0}, Sqrt[zt]] + 1440*zt^3*HPL[{plus, 0, 0, plus, 0}, Sqrt[zt]] - 1440*zt^4*HPL[{plus, 0, 0, plus, 0}, Sqrt[zt]] - 2160*zt*HPL[{plus, 0, minus, plus, 0}, Sqrt[zt]] + 1440*zt^2*HPL[{plus, 0, minus, plus, 0}, Sqrt[zt]] + 3600*zt^3*HPL[{plus, 0, minus, plus, 0}, Sqrt[zt]] - 2880*zt^4*HPL[{plus, 0, minus, plus, 0}, Sqrt[zt]] - 1440*zt*HPL[{plus, 0, plus, 0, 0}, Sqrt[zt]] + 2880*zt^2*HPL[{plus, 0, plus, 0, 0}, Sqrt[zt]] - 1440*zt^3*HPL[{plus, 0, plus, 0, 0}, Sqrt[zt]] - 2880*zt*HPL[{plus, 0, plus, 0, minus}, Sqrt[zt]] + 2880*zt^2*HPL[{plus, 0, plus, 0, minus}, Sqrt[zt]] + 2880*zt^3*HPL[{plus, 0, plus, 0, minus}, Sqrt[zt]] - 2880*zt^4*HPL[{plus, 0, plus, 0, minus}, Sqrt[zt]] + 2160*zt*HPL[{plus, 0, plus, minus, 0}, Sqrt[zt]] - 1440*zt^2*HPL[{plus, 0, plus, minus, 0}, Sqrt[zt]] - 3600*zt^3*HPL[{plus, 0, plus, minus, 0}, Sqrt[zt]] + 2880*zt^4*HPL[{plus, 0, plus, minus, 0}, Sqrt[zt]] - 2160*zt*HPL[{plus, minus, 0, plus, 0}, Sqrt[zt]] + 1440*zt^2*HPL[{plus, minus, 0, plus, 0}, Sqrt[zt]] + 3600*zt^3*HPL[{plus, minus, 0, plus, 0}, Sqrt[zt]] - 2880*zt^4*HPL[{plus, minus, 0, plus, 0}, Sqrt[zt]] - 3240*zt*HPL[{plus, minus, minus, plus, 0}, Sqrt[zt]] + 1080*zt^2*HPL[{plus, minus, minus, plus, 0}, Sqrt[zt]] + 7560*zt^3*HPL[{plus, minus, minus, plus, 0}, Sqrt[zt]] - 5400*zt^4*HPL[{plus, minus, minus, plus, 0}, Sqrt[zt]] - 2160*zt*HPL[{plus, minus, plus, 0, 0}, Sqrt[zt]] + 3600*zt^2*HPL[{plus, minus, plus, 0, 0}, Sqrt[zt]] - 720*zt^3*HPL[{plus, minus, plus, 0, 0}, Sqrt[zt]] - 720*zt^4*HPL[{plus, minus, plus, 0, 0}, Sqrt[zt]] - 4320*zt*HPL[{plus, minus, plus, 0, minus}, Sqrt[zt]] + 2880*zt^2*HPL[{plus, minus, plus, 0, minus}, Sqrt[zt]] + 7200*zt^3*HPL[{plus, minus, plus, 0, minus}, Sqrt[zt]] - 5760*zt^4*HPL[{plus, minus, plus, 0, minus}, Sqrt[zt]] + 3240*zt*HPL[{plus, minus, plus, minus, 0}, Sqrt[zt]] - 1080*zt^2*HPL[{plus, minus, plus, minus, 0}, Sqrt[zt]] - 7560*zt^3*HPL[{plus, minus, plus, minus, 0}, Sqrt[zt]] + 5400*zt^4*HPL[{plus, minus, plus, minus, 0}, Sqrt[zt]] + 5760*zt*HPL[{plus, plus, 0, 0, minus}, Sqrt[zt]] - 17280*zt^3*HPL[{plus, plus, 0, 0, minus}, Sqrt[zt]] + 11520*zt^4*HPL[{plus, plus, 0, 0, minus}, Sqrt[zt]] - 8640*zt*HPL[{plus, plus, 0, minus, 0}, Sqrt[zt]] + 5760*zt^2*HPL[{plus, plus, 0, minus, 0}, Sqrt[zt]] + 14400*zt^3*HPL[{plus, plus, 0, minus, 0}, Sqrt[zt]] - 11520*zt^4*HPL[{plus, plus, 0, minus, 0}, Sqrt[zt]] - 1440*zt*HPL[{plus, plus, 0, minus, minus}, Sqrt[zt]] + 2880*zt^2*HPL[{plus, plus, 0, minus, minus}, Sqrt[zt]] - 1440*zt^3*HPL[{plus, plus, 0, minus, minus}, Sqrt[zt]] + 2160*zt*HPL[{plus, plus, minus, 0, 0}, Sqrt[zt]] - 3600*zt^2*HPL[{plus, plus, minus, 0, 0}, Sqrt[zt]] + 720*zt^3*HPL[{plus, plus, minus, 0, 0}, Sqrt[zt]] + 720*zt^4*HPL[{plus, plus, minus, 0, 0}, Sqrt[zt]] + 4320*zt*HPL[{plus, plus, minus, 0, minus}, Sqrt[zt]] - 2880*zt^2*HPL[{plus, plus, minus, 0, minus}, Sqrt[zt]] - 7200*zt^3*HPL[{plus, plus, minus, 0, minus}, Sqrt[zt]] + 5760*zt^4*HPL[{plus, plus, minus, 0, minus}, Sqrt[zt]] - 3240*zt*HPL[{plus, plus, minus, minus, 0}, Sqrt[zt]] + 1080*zt^2*HPL[{plus, plus, minus, minus, 0}, Sqrt[zt]] + 7560*zt^3*HPL[{plus, plus, minus, minus, 0}, Sqrt[zt]] - 5400*zt^4*HPL[{plus, plus, minus, minus, 0}, Sqrt[zt]] + 3240*zt*HPL[{plus, plus, plus, plus, 0}, Sqrt[zt]] - 1080*zt^2*HPL[{plus, plus, plus, plus, 0}, Sqrt[zt]] - 7560*zt^3*HPL[{plus, plus, plus, plus, 0}, Sqrt[zt]] + 5400*zt^4*HPL[{plus, plus, plus, plus, 0}, Sqrt[zt]] + 2880*zt^2*Zeta[3] - 30*Pi^2*zt^2*Zeta[3] - 6840*zt^3*Zeta[3] - 60*Pi^2*zt^3*Zeta[3] + 3600*zt^4*Zeta[3] + 150*Pi^2*zt^4*Zeta[3] - 1440*zt^2*HPL[{0}, zt]*Zeta[3] + 1440*zt^3*HPL[{0}, zt]*Zeta[3] - 720*zt^4*HPL[{0}, zt]*Zeta[3] + 45*zt^2*HPL[{0}, zt]^2*Zeta[3] + 225*zt^3*HPL[{0}, zt]^2*Zeta[3] - 270*zt^4*HPL[{0}, zt]^2*Zeta[3] - 2160*zt*HPL[{1}, zt]*Zeta[3] + 3960*zt^2*HPL[{1}, zt]*Zeta[3] - 3240*zt^3*HPL[{1}, zt]*Zeta[3] + 720*zt^4*HPL[{1}, zt]*Zeta[3] - 3060*zt^2*HPL[{2}, zt]*Zeta[3] + 3240*zt^3*HPL[{2}, zt]*Zeta[3] - 900*zt^4*HPL[{2}, zt]*Zeta[3] + 720*zt^(3/2)*HPL[{plus}, Sqrt[zt]]*Zeta[3] - 1440*zt^(5/2)*HPL[{plus}, Sqrt[zt]]*Zeta[3] + 720*zt^(7/2)*HPL[{plus}, Sqrt[zt]]*Zeta[3] + 450*zt^2*HPL[{0, 0}, zt]*Zeta[3] - 810*zt^3*HPL[{0, 0}, zt]*Zeta[3] + 4320*zt*HPL[{1, 0}, zt]*Zeta[3] - 7740*zt^2*HPL[{1, 0}, zt]*Zeta[3] + 720*zt^3*HPL[{1, 0}, zt]*Zeta[3] + 1620*zt^4*HPL[{1, 0}, zt]*Zeta[3] - 1080*zt*HPL[{1, 1}, zt]*Zeta[3] - 1620*zt^2*HPL[{1, 1}, zt]*Zeta[3] + 1080*zt^3*HPL[{1, 1}, zt]*Zeta[3] + 1260*zt^4*HPL[{1, 1}, zt]*Zeta[3] + 360*zt*HPL[{plus, plus}, Sqrt[zt]]*Zeta[3] - 1080*zt^2*HPL[{plus, plus}, Sqrt[zt]]*Zeta[3] + 1080*zt^3*HPL[{plus, plus}, Sqrt[zt]]*Zeta[3] - 360*zt^4*HPL[{plus, plus}, Sqrt[zt]]*Zeta[3] + 7380*zt^2*Zeta[5] - 12780*zt^3*Zeta[5] - 540*zt^4*Zeta[5])/(720*(-1 + zt)*zt)

==> fHPLsymbl.txt <==
-(-4*(-1 + zt)^2*(-1 + 2*zt)*SB[-1 + zt, -1 + zt] + 4*zt*(1 - 2*zt + 2*zt^2)*SB[-1 + zt, zt] + 4*SB[zt, -1 + zt] - 20*zt*SB[zt, -1 + zt] + 24*zt^2*SB[zt, -1 + zt] - 8*zt^3*SB[zt, -1 + zt] + 4*zt*SB[zt, zt] - 12*zt^2*SB[zt, zt] + 8*zt^3*SB[zt, zt] - 8*SB[-1 + zt, -1 + zt, -1 + zt] + 28*zt*SB[-1 + zt, -1 + zt, -1 + zt] - 32*zt^2*SB[-1 + zt, -1 + zt, -1 + zt] + 12*zt^3*SB[-1 + zt, -1 + zt, -1 + zt] - 14*zt*SB[-1 + zt, -1 + zt, zt] + 26*zt^2*SB[-1 + zt, -1 + zt, zt] - 12*zt^3*SB[-1 + zt, -1 + zt, zt] - 16*Sqrt[zt]*SB[-1 + zt, zt, arg] + 32*zt^(3/2)*SB[-1 + zt, zt, arg] - 16*zt^(5/2)*SB[-1 + zt, zt, arg] + 12*SB[-1 + zt, zt, -1 + zt] - 24*zt*SB[-1 + zt, zt, -1 + zt] + 6*zt^2*SB[-1 + zt, zt, -1 + zt] + 4*zt^3*SB[-1 + zt, zt, -1 + zt] - 6*zt*SB[-1 + zt, zt, zt] + 8*zt^2*SB[-1 + zt, zt, zt] - 4*zt^3*SB[-1 + zt, zt, zt] + 4*SB[zt, arg, arg] - 12*zt^2*SB[zt, arg, arg] + 8*zt^3*SB[zt, arg, arg] - 12*Sqrt[zt]*SB[zt, arg, -1 + zt] + 24*zt^(3/2)*SB[zt, arg, -1 + zt] - 12*zt^(5/2)*SB[zt, arg, -1 + zt] + 4*Sqrt[zt]*SB[zt, arg, zt] - 8*zt^(3/2)*SB[zt, arg, zt] + 4*zt^(5/2)*SB[zt, arg, zt] + 12*Sqrt[zt]*SB[zt, -1 + zt, arg] - 24*zt^(3/2)*SB[zt, -1 + zt, arg] + 12*zt^(5/2)*SB[zt, -1 + zt, arg] + 4*SB[zt, -1 + zt, -1 + zt] - 24*zt*SB[zt, -1 + zt, -1 + zt] + 36*zt^2*SB[zt, -1 + zt, -1 + zt] - 16*zt^3*SB[zt, -1 + zt, -1 + zt] + 6*zt*SB[zt, -1 + zt, zt] - 26*zt^2*SB[zt, -1 + zt, zt] + 16*zt^3*SB[zt, -1 + zt, zt] + 4*Sqrt[zt]*SB[zt, zt, arg] - 8*zt^(3/2)*SB[zt, zt, arg] + 4*zt^(5/2)*SB[zt, zt, arg] + 2*zt*SB[zt, zt, -1 + zt] - 2*zt^2*SB[zt, zt, -1 + zt] + 24*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt] - 72*zt*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt] + 72*zt^2*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt] - 24*zt^3*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt] + 32*zt*SB[-1 + zt, -1 + zt, -1 + zt, zt] - 56*zt^2*SB[-1 + zt, -1 + zt, -1 + zt, zt] + 24*zt^3*SB[-1 + zt, -1 + zt, -1 + zt, zt] - 20*SB[-1 + zt, -1 + zt, zt, -1 + zt] + 54*zt*SB[-1 + zt, -1 + zt, zt, -1 + zt] - 50*zt^2*SB[-1 + zt, -1 + zt, zt, -1 + zt] + 16*zt^3*SB[-1 + zt, -1 + zt, zt, -1 + zt] - 20*zt*SB[-1 + zt, -1 + zt, zt, zt] + 36*zt^2*SB[-1 + zt, -1 + zt, zt, zt] - 16*zt^3*SB[-1 + zt, -1 + zt, zt, zt] - 16*SB[-1 + zt, zt, arg, arg] + 16*zt*SB[-1 + zt, zt, arg, arg] + 16*zt^2*SB[-1 + zt, zt, arg, arg] - 16*zt^3*SB[-1 + zt, zt, arg, arg] + 32*Sqrt[zt]*SB[-1 + zt, zt, arg, -1 + zt] - 64*zt^(3/2)*SB[-1 + zt, zt, arg, -1 + zt] + 32*zt^(5/2)*SB[-1 + zt, zt, arg, -1 + zt] - 8*Sqrt[zt]*SB[-1 + zt, zt, arg, zt] + 16*zt^(3/2)*SB[-1 + zt, zt, arg, zt] - 8*zt^(5/2)*SB[-1 + zt, zt, arg, zt] - 32*Sqrt[zt]*SB[-1 + zt, zt, -1 + zt, arg] + 64*zt^(3/2)*SB[-1 + zt, zt, -1 + zt, arg] - 32*zt^(5/2)*SB[-1 + zt, zt, -1 + zt, arg] + 4*SB[-1 + zt, zt, -1 + zt, -1 + zt] + 22*zt*SB[-1 + zt, zt, -1 + zt, -1 + zt] - 70*zt^2*SB[-1 + zt, zt, -1 + zt, -1 + zt] + 36*zt^3*SB[-1 + zt, zt, -1 + zt, -1 + zt] - 44*zt*SB[-1 + zt, zt, -1 + zt, zt] + 112*zt^2*SB[-1 + zt, zt, -1 + zt, zt] - 52*zt^3*SB[-1 + zt, zt, -1 + zt, zt] + 32*Sqrt[zt]*SB[-1 + zt, zt, zt, arg] - 64*zt^(3/2)*SB[-1 + zt, zt, zt, arg] + 32*zt^(5/2)*SB[-1 + zt, zt, zt, arg] - 8*SB[-1 + zt, zt, zt, -1 + zt] + 2*zt*SB[-1 + zt, zt, zt, -1 + zt] + 30*zt^2*SB[-1 + zt, zt, zt, -1 + zt] - 20*zt^3*SB[-1 + zt, zt, zt, -1 + zt] + 34*zt*SB[-1 + zt, zt, zt, zt] - 74*zt^2*SB[-1 + zt, zt, zt, zt] + 36*zt^3*SB[-1 + zt, zt, zt, zt] - 30*Sqrt[zt]*SB[zt, arg, arg, arg] + 60*zt^(3/2)*SB[zt, arg, arg, arg] - 30*zt^(5/2)*SB[zt, arg, arg, arg] + 14*SB[zt, arg, arg, -1 + zt] - 12*zt*SB[zt, arg, arg, -1 + zt] - 18*zt^2*SB[zt, arg, arg, -1 + zt] + 16*zt^3*SB[zt, arg, arg, -1 + zt] - 24*zt*SB[zt, arg, arg, zt] + 48*zt^2*SB[zt, arg, arg, zt] - 24*zt^3*SB[zt, arg, arg, zt] - 14*SB[zt, arg, -1 + zt, arg] + 12*zt*SB[zt, arg, -1 + zt, arg] + 18*zt^2*SB[zt, arg, -1 + zt, arg] - 16*zt^3*SB[zt, arg, -1 + zt, arg] + 30*Sqrt[zt]*SB[zt, arg, -1 + zt, -1 + zt] - 60*zt^(3/2)*SB[zt, arg, -1 + zt, -1 + zt] + 30*zt^(5/2)*SB[zt, arg, -1 + zt, -1 + zt] - 8*Sqrt[zt]*SB[zt, arg, -1 + zt, zt] + 16*zt^(3/2)*SB[zt, arg, -1 + zt, zt] - 8*zt^(5/2)*SB[zt, arg, -1 + zt, zt] + 4*SB[zt, arg, zt, arg] - 4*zt*SB[zt, arg, zt, arg] - 4*zt^2*SB[zt, arg, zt, arg] + 4*zt^3*SB[zt, arg, zt, arg] - 8*Sqrt[zt]*SB[zt, arg, zt, -1 + zt] + 16*zt^(3/2)*SB[zt, arg, zt, -1 + zt] - 8*zt^(5/2)*SB[zt, arg, zt, -1 + zt] + 2*Sqrt[zt]*SB[zt, arg, zt, zt] - 4*zt^(3/2)*SB[zt, arg, zt, zt] + 2*zt^(5/2)*SB[zt, arg, zt, zt] + 14*SB[zt, -1 + zt, arg, arg] - 12*zt*SB[zt, -1 + zt, arg, arg] - 18*zt^2*SB[zt, -1 + zt, arg, arg] + 16*zt^3*SB[zt, -1 + zt, arg, arg] - 30*Sqrt[zt]*SB[zt, -1 + zt, arg, -1 + zt] + 60*zt^(3/2)*SB[zt, -1 + zt, arg, -1 + zt] - 30*zt^(5/2)*SB[zt, -1 + zt, arg, -1 + zt] + 8*Sqrt[zt]*SB[zt, -1 + zt, arg, zt] - 16*zt^(3/2)*SB[zt, -1 + zt, arg, zt] + 8*zt^(5/2)*SB[zt, -1 + zt, arg, zt] + 30*Sqrt[zt]*SB[zt, -1 + zt, -1 + zt, arg] - 60*zt^(3/2)*SB[zt, -1 + zt, -1 + zt, arg] + 30*zt^(5/2)*SB[zt, -1 + zt, -1 + zt, arg] - 26*SB[zt, -1 + zt, -1 + zt, -1 + zt] + 48*zt*SB[zt, -1 + zt, -1 + zt, -1 + zt] - 18*zt^2*SB[zt, -1 + zt, -1 + zt, -1 + zt] - 4*zt^3*SB[zt, -1 + zt, -1 + zt, -1 + zt] + 20*zt*SB[zt, -1 + zt, -1 + zt, zt] - 40*zt^2*SB[zt, -1 + zt, -1 + zt, zt] + 20*zt^3*SB[zt, -1 + zt, -1 + zt, zt] - 32*Sqrt[zt]*SB[zt, -1 + zt, zt, arg] + 64*zt^(3/2)*SB[zt, -1 + zt, zt, arg] - 32*zt^(5/2)*SB[zt, -1 + zt, zt, arg] + 28*SB[zt, -1 + zt, zt, -1 + zt] - 46*zt*SB[zt, -1 + zt, zt, -1 + zt] + 2*zt^2*SB[zt, -1 + zt, zt, -1 + zt] + 12*zt^3*SB[zt, -1 + zt, zt, -1 + zt] - 16*zt*SB[zt, -1 + zt, zt, zt] + 56*zt^2*SB[zt, -1 + zt, zt, zt] - 28*zt^3*SB[zt, -1 + zt, zt, zt] + 2*SB[zt, zt, arg, arg] - 4*zt*SB[zt, zt, arg, arg] + 2*zt^2*SB[zt, zt, arg, arg] - 2*Sqrt[zt]*SB[zt, zt, arg, -1 + zt] + 4*zt^(3/2)*SB[zt, zt, arg, -1 + zt] - 2*zt^(5/2)*SB[zt, zt, arg, -1 + zt] + 2*Sqrt[zt]*SB[zt, zt, -1 + zt, arg] - 4*zt^(3/2)*SB[zt, zt, -1 + zt, arg] + 2*zt^(5/2)*SB[zt, zt, -1 + zt, arg] - 2*SB[zt, zt, -1 + zt, -1 + zt] + 4*zt*SB[zt, zt, -1 + zt, -1 + zt] - 2*zt^2*SB[zt, zt, -1 + zt, -1 + zt] - 2*zt*SB[zt, zt, -1 + zt, zt] + 2*zt^2*SB[zt, zt, -1 + zt, zt] - 36*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] + 28*zt*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] - 8*zt^2*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] + 16*zt^3*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] + 14*zt*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt, zt] + 4*zt^2*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt, zt] - 18*zt^3*SB[-1 + zt, -1 + zt, -1 + zt, -1 + zt, zt] + 30*SB[-1 + zt, -1 + zt, -1 + zt, zt, -1 + zt] - 26*zt*SB[-1 + zt, -1 + zt, -1 + zt, zt, -1 + zt] - 2*zt^2*SB[-1 + zt, -1 + zt, -1 + zt, zt, -1 + zt] - 2*zt^3*SB[-1 + zt, -1 + zt, -1 + zt, zt, -1 + zt] - 4*zt*SB[-1 + zt, -1 + zt, -1 + zt, zt, zt] + 8*zt^2*SB[-1 + zt, -1 + zt, -1 + zt, zt, zt] + 4*zt^3*SB[-1 + zt, -1 + zt, -1 + zt, zt, zt] + 4*SB[-1 + zt, -1 + zt, zt, arg, arg] - 8*zt*SB[-1 + zt, -1 + zt, zt, arg, arg] + 4*zt^2*SB[-1 + zt, -1 + zt, zt, arg, arg] + 24*SB[-1 + zt, -1 + zt, zt, -1 + zt, -1 + zt] - 21*zt*SB[-1 + zt, -1 + zt, zt, -1 + zt, -1 + zt] + 8*zt^2*SB[-1 + zt, -1 + zt, zt, -1 + zt, -1 + zt] - 11*zt^3*SB[-1 + zt, -1 + zt, zt, -1 + zt, -1 + zt] - 9*zt*SB[-1 + zt, -1 + zt, zt, -1 + zt, zt] - 10*zt^2*SB[-1 + zt, -1 + zt, zt, -1 + zt, zt] + 17*zt^3*SB[-1 + zt, -1 + zt, zt, -1 + zt, zt] - 14*SB[-1 + zt, -1 + zt, zt, zt, -1 + zt] + 17*zt*SB[-1 + zt, -1 + zt, zt, zt, -1 + zt] - 10*zt^2*SB[-1 + zt, -1 + zt, zt, zt, -1 + zt] + 3*zt^3*SB[-1 + zt, -1 + zt, zt, zt, -1 + zt] - 9*zt*SB[-1 + zt, -1 + zt, zt, zt, zt] + 14*zt^2*SB[-1 + zt, -1 + zt, zt, zt, zt] - 9*zt^3*SB[-1 + zt, -1 + zt, zt, zt, zt] - 12*SB[-1 + zt, zt, arg, arg, -1 + zt] + 8*zt*SB[-1 + zt, zt, arg, arg, -1 + zt] + 20*zt^2*SB[-1 + zt, zt, arg, arg, -1 + zt] - 16*zt^3*SB[-1 + zt, zt, arg, arg, -1 + zt] + 8*zt*SB[-1 + zt, zt, arg, arg, zt] - 32*zt^2*SB[-1 + zt, zt, arg, arg, zt] + 24*zt^3*SB[-1 + zt, zt, arg, arg, zt] + 12*SB[-1 + zt, zt, arg, -1 + zt, arg] - 8*zt*SB[-1 + zt, zt, arg, -1 + zt, arg] - 20*zt^2*SB[-1 + zt, zt, arg, -1 + zt, arg] + 16*zt^3*SB[-1 + zt, zt, arg, -1 + zt, arg] - 4*SB[-1 + zt, zt, arg, zt, arg] + 4*zt*SB[-1 + zt, zt, arg, zt, arg] + 4*zt^2*SB[-1 + zt, zt, arg, zt, arg] - 4*zt^3*SB[-1 + zt, zt, arg, zt, arg] - 12*SB[-1 + zt, zt, -1 + zt, arg, arg] + 8*zt*SB[-1 + zt, zt, -1 + zt, arg, arg] + 20*zt^2*SB[-1 + zt, zt, -1 + zt, arg, arg] - 16*zt^3*SB[-1 + zt, zt, -1 + zt, arg, arg] + 40*SB[-1 + zt, zt, -1 + zt, -1 + zt, -1 + zt] - 21*zt*SB[-1 + zt, zt, -1 + zt, -1 + zt, -1 + zt] - 20*zt^2*SB[-1 + zt, zt, -1 + zt, -1 + zt, -1 + zt] + 7*zt^3*SB[-1 + zt, zt, -1 + zt, -1 + zt, -1 + zt] - 31*zt*SB[-1 + zt, zt, -1 + zt, -1 + zt, zt] + 42*zt^2*SB[-1 + zt, zt, -1 + zt, -1 + zt, zt] - 13*zt^3*SB[-1 + zt, zt, -1 + zt, -1 + zt, zt] - 34*SB[-1 + zt, zt, -1 + zt, zt, -1 + zt] + 17*zt*SB[-1 + zt, zt, -1 + zt, zt, -1 + zt] + 5*zt^3*SB[-1 + zt, zt, -1 + zt, zt, -1 + zt] + 15*zt*SB[-1 + zt, zt, -1 + zt, zt, zt] - 16*zt^2*SB[-1 + zt, zt, -1 + zt, zt, zt] + zt^3*SB[-1 + zt, zt, -1 + zt, zt, zt] + 8*SB[-1 + zt, zt, zt, arg, arg] - 24*zt^2*SB[-1 + zt, zt, zt, arg, arg] + 16*zt^3*SB[-1 + zt, zt, zt, arg, arg] - 28*SB[-1 + zt, zt, zt, -1 + zt, -1 + zt] + 18*zt*SB[-1 + zt, zt, zt, -1 + zt, -1 + zt] + 20*zt^2*SB[-1 + zt, zt, zt, -1 + zt, -1 + zt] - 12*zt^3*SB[-1 + zt, zt, zt, -1 + zt, -1 + zt] + 26*zt*SB[-1 + zt, zt, zt, -1 + zt, zt] - 36*zt^2*SB[-1 + zt, zt, zt, -1 + zt, zt] + 14*zt^3*SB[-1 + zt, zt, zt, -1 + zt, zt] + 18*SB[-1 + zt, zt, zt, zt, -1 + zt] - 16*zt*SB[-1 + zt, zt, zt, zt, -1 + zt] + 12*zt^2*SB[-1 + zt, zt, zt, zt, -1 + zt] - 6*zt^3*SB[-1 + zt, zt, zt, zt, -1 + zt] + 2*zt*SB[-1 + zt, zt, zt, zt, zt] - 6*zt^2*SB[-1 + zt, zt, zt, zt, zt] + 4*zt^3*SB[-1 + zt, zt, zt, zt, zt] - 9*SB[zt, arg, arg, arg, arg] + 3*zt*SB[zt, arg, arg, arg, arg] + 21*zt^2*SB[zt, arg, arg, arg, arg] - 15*zt^3*SB[zt, arg, arg, arg, arg] + 9*SB[zt, arg, arg, -1 + zt, -1 + zt] - 3*zt*SB[zt, arg, arg, -1 + zt, -1 + zt] - 21*zt^2*SB[zt, arg, arg, -1 + zt, -1 + zt] + 15*zt^3*SB[zt, arg, arg, -1 + zt, -1 + zt] - 9*zt*SB[zt, arg, arg, -1 + zt, zt] + 30*zt^2*SB[zt, arg, arg, -1 + zt, zt] - 21*zt^3*SB[zt, arg, arg, -1 + zt, zt] - 13*SB[zt, arg, arg, zt, -1 + zt] + 11*zt*SB[zt, arg, arg, zt, -1 + zt] + 5*zt^2*SB[zt, arg, arg, zt, -1 + zt] - 3*zt^3*SB[zt, arg, arg, zt, -1 + zt] + 5*zt*SB[zt, arg, arg, zt, zt] - 14*zt^2*SB[zt, arg, arg, zt, zt] + 9*zt^3*SB[zt, arg, arg, zt, zt] - 9*SB[zt, arg, -1 + zt, arg, -1 + zt] + 3*zt*SB[zt, arg, -1 + zt, arg, -1 + zt] + 21*zt^2*SB[zt, arg, -1 + zt, arg, -1 + zt] - 15*zt^3*SB[zt, arg, -1 + zt, arg, -1 + zt] + 9*zt*SB[zt, arg, -1 + zt, arg, zt] - 30*zt^2*SB[zt, arg, -1 + zt, arg, zt] + 21*zt^3*SB[zt, arg, -1 + zt, arg, zt] + 9*SB[zt, arg, -1 + zt, -1 + zt, arg] - 3*zt*SB[zt, arg, -1 + zt, -1 + zt, arg] - 21*zt^2*SB[zt, arg, -1 + zt, -1 + zt, arg] + 15*zt^3*SB[zt, arg, -1 + zt, -1 + zt, arg] - 3*SB[zt, arg, -1 + zt, zt, arg] + 2*zt*SB[zt, arg, -1 + zt, zt, arg] + 5*zt^2*SB[zt, arg, -1 + zt, zt, arg] - 4*zt^3*SB[zt, arg, -1 + zt, zt, arg] + 3*SB[zt, arg, zt, arg, -1 + zt] - 2*zt*SB[zt, arg, zt, arg, -1 + zt] - 5*zt^2*SB[zt, arg, zt, arg, -1 + zt] + 4*zt^3*SB[zt, arg, zt, arg, -1 + zt] - 2*zt*SB[zt, arg, zt, arg, zt] + 8*zt^2*SB[zt, arg, zt, arg, zt] - 6*zt^3*SB[zt, arg, zt, arg, zt] - 3*SB[zt, arg, zt, -1 + zt, arg] + 2*zt*SB[zt, arg, zt, -1 + zt, arg] + 5*zt^2*SB[zt, arg, zt, -1 + zt, arg] - 4*zt^3*SB[zt, arg, zt, -1 + zt, arg] + SB[zt, arg, zt, zt, arg] - zt*SB[zt, arg, zt, zt, arg] - zt^2*SB[zt, arg, zt, zt, arg] + zt^3*SB[zt, arg, zt, zt, arg] + 9*SB[zt, -1 + zt, arg, arg, -1 + zt] - 3*zt*SB[zt, -1 + zt, arg, arg, -1 + zt] - 21*zt^2*SB[zt, -1 + zt, arg, arg, -1 + zt] + 15*zt^3*SB[zt, -1 + zt, arg, arg, -1 + zt] - 9*zt*SB[zt, -1 + zt, arg, arg, zt] + 30*zt^2*SB[zt, -1 + zt, arg, arg, zt] - 21*zt^3*SB[zt, -1 + zt, arg, arg, zt] - 9*SB[zt, -1 + zt, arg, -1 + zt, arg] + 3*zt*SB[zt, -1 + zt, arg, -1 + zt, arg] + 21*zt^2*SB[zt, -1 + zt, arg, -1 + zt, arg] - 15*zt^3*SB[zt, -1 + zt, arg, -1 + zt, arg] + 3*SB[zt, -1 + zt, arg, zt, arg] - 2*zt*SB[zt, -1 + zt, arg, zt, arg] - 5*zt^2*SB[zt, -1 + zt, arg, zt, arg] + 4*zt^3*SB[zt, -1 + zt, arg, zt, arg] + 9*SB[zt, -1 + zt, -1 + zt, arg, arg] - 3*zt*SB[zt, -1 + zt, -1 + zt, arg, arg] - 21*zt^2*SB[zt, -1 + zt, -1 + zt, arg, arg] + 15*zt^3*SB[zt, -1 + zt, -1 + zt, arg, arg] - SB[zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] - 9*zt*SB[zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] + 33*zt^2*SB[zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] - 23*zt^3*SB[zt, -1 + zt, -1 + zt, -1 + zt, -1 + zt] + 13*zt*SB[zt, -1 + zt, -1 + zt, -1 + zt, zt] - 40*zt^2*SB[zt, -1 + zt, -1 + zt, -1 + zt, zt] + 27*zt^3*SB[zt, -1 + zt, -1 + zt, -1 + zt, zt] + SB[zt, -1 + zt, -1 + zt, zt, -1 + zt] + 5*zt*SB[zt, -1 + zt, -1 + zt, zt, -1 + zt] - 3*zt^2*SB[zt, -1 + zt, -1 + zt, zt, -1 + zt] - 3*zt^3*SB[zt, -1 + zt, -1 + zt, zt, -1 + zt] - zt*SB[zt, -1 + zt, -1 + zt, zt, zt] + 2*zt^2*SB[zt, -1 + zt, -1 + zt, zt, zt] - zt^3*SB[zt, -1 + zt, -1 + zt, zt, zt] - 12*SB[zt, -1 + zt, zt, arg, arg] + 8*zt*SB[zt, -1 + zt, zt, arg, arg] + 20*zt^2*SB[zt, -1 + zt, zt, arg, arg] - 16*zt^3*SB[zt, -1 + zt, zt, arg, arg] + 4*SB[zt, -1 + zt, zt, -1 + zt, -1 + zt] + 5*zt*SB[zt, -1 + zt, zt, -1 + zt, -1 + zt] - 28*zt^2*SB[zt, -1 + zt, zt, -1 + zt, -1 + zt] + 23*zt^3*SB[zt, -1 + zt, zt, -1 + zt, -1 + zt] - 15*zt*SB[zt, -1 + zt, zt, -1 + zt, zt] + 46*zt^2*SB[zt, -1 + zt, zt, -1 + zt, zt] - 31*zt^3*SB[zt, -1 + zt, zt, -1 + zt, zt] - 4*SB[zt, -1 + zt, zt, zt, -1 + zt] - 7*zt*SB[zt, -1 + zt, zt, zt, -1 + zt] - 2*zt^2*SB[zt, -1 + zt, zt, zt, -1 + zt] + 3*zt^3*SB[zt, -1 + zt, zt, zt, -1 + zt] + 9*zt*SB[zt, -1 + zt, zt, zt, zt] - 8*zt^2*SB[zt, -1 + zt, zt, zt, zt] + 5*zt^3*SB[zt, -1 + zt, zt, zt, zt] + 3*SB[zt, zt, arg, arg, -1 + zt] - 5*zt*SB[zt, zt, arg, arg, -1 + zt] + zt^2*SB[zt, zt, arg, arg, -1 + zt] + zt^3*SB[zt, zt, arg, arg, -1 + zt] + zt*SB[zt, zt, arg, arg, zt] + 2*zt^2*SB[zt, zt, arg, arg, zt] - 3*zt^3*SB[zt, zt, arg, arg, zt] - 3*SB[zt, zt, arg, -1 + zt, arg] + 5*zt*SB[zt, zt, arg, -1 + zt, arg] - zt^2*SB[zt, zt, arg, -1 + zt, arg] - zt^3*SB[zt, zt, arg, -1 + zt, arg] + SB[zt, zt, arg, zt, arg] - 2*zt*SB[zt, zt, arg, zt, arg] + zt^2*SB[zt, zt, arg, zt, arg] + 3*SB[zt, zt, -1 + zt, arg, arg] - 5*zt*SB[zt, zt, -1 + zt, arg, arg] + zt^2*SB[zt, zt, -1 + zt, arg, arg] + zt^3*SB[zt, zt, -1 + zt, arg, arg] - 3*SB[zt, zt, -1 + zt, -1 + zt, -1 + zt] + 8*zt*SB[zt, zt, -1 + zt, -1 + zt, -1 + zt] - 5*zt^2*SB[zt, zt, -1 + zt, -1 + zt, -1 + zt] + 2*zt*SB[zt, zt, -1 + zt, -1 + zt, zt] - 6*zt^2*SB[zt, zt, -1 + zt, -1 + zt, zt] + 4*zt^3*SB[zt, zt, -1 + zt, -1 + zt, zt] + 3*SB[zt, zt, -1 + zt, zt, -1 + zt] - 6*zt*SB[zt, zt, -1 + zt, zt, -1 + zt] + 5*zt^2*SB[zt, zt, -1 + zt, zt, -1 + zt] - 4*zt*SB[zt, zt, -1 + zt, zt, zt] + 6*zt^2*SB[zt, zt, -1 + zt, zt, zt] - 4*zt^3*SB[zt, zt, -1 + zt, zt, zt])/(4*(-1 + zt))

==> readme.txt <==
Ancillary files for
"Energy-energy correlations at next-to-next-to-leading order"
J. M. Henn, E. Sokatchev, K. Yan, A. Zhiboedov

-----------------------------------------------------------------------------------------
We provide four ancillary files: 
-----------------------------------------------------------------------------------------

fHPL.txt, P1.txt and P2.txt contain the explicit expressions for f_HPL (\zeta), P1 (z, zb) and P2(z, zb) defined in Eq.(19) in terms of harmonic polylogarithms.   

fHPLsymbl.txt contains the symbol of f_HPL (\zeta). 

-----------------------------------------------------------------------------------------
In fHPL.txt and fHPLsymbl .txt, 

zt := \zeta ; 
arg := \frac{1-\sqrt{\zeta}}{1+\sqrt{\zeta}}; 

-----------------------------------------------------------------------------------------




